Impact of thermal misbalance on acoustic-gravity waves in the solar atmosphere

The joint effect of gravity and thermal misbalance on the dynamics of acoustic-gravity waves (AGW) in the solar atmosphere is considered. It is shown that the heating and cooling taken in the form of power functions lead to the linear dependence of stationary temperature profile. Estimates of the ratio of the characteristic length associated with thermal processes to the gravitational height show a predominant influence of thermal processes in the temperature range up to 2 MK and a comparable influence on the dynamics of AGW in the range from 2 to 10 MK. A study of the dispersion properties of AGW in an isothermal atmosphere showed that in regimes with an overwhelming influence of thermal processes, the acoustic cut-off frequency decreases up to $\sqrt{\gamma}$ times. At the same time, the maximum frequency of the gravitational mode (analog of the Brunt-Vaisala frequency in the medium without non-adiabatic heating and cooling) decreases with increasing power of thermal processes, and then the gravitational mode can become purely oscillatory.

==> Gravity - final/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
